Low-Rank Parity-Check Codes over the Ring of Integers Modulo a Prime Power

We define and analyze low-rank parity-check (LRPC) codes over extension rings of the finite chain ring $\mathbb{Z}_{p^r}$, where $p$ is a prime and $r$ is a positive integer. LRPC codes have originally been proposed by Gaborit et al.(2013) over finite fields for cryptographic applications. The adaption to finite rings is inspired by a recent paper by Kamche et al. (2019), which constructed Gabidulin codes over finite principle ideal rings with applications to space-time codes and network coding. We give a decoding algorithm based on simple linear-algebraic operations. Further, we derive an upper bound on the failure probability of the decoder. The upper bound is valid for errors whose rank is equal to the free rank.

==> q4_m20_lamd2_n20_k8_id3104038726_results.txt <==
t,fer,bound,fer1,bound1,fer2,bound2,fer3,bound3,nSamples,nErrors
7,1.000000e+00,1.000000e+00,1.200000e-02,3.486328e-01,1.000000e+00,1.000000e+00,1.000000e+02,1.000000e+00,1000,1000
6,7.593014e-01,1.000000e+00,5.315110e-03,7.141113e-02,6.954198e-01,7.111414e-01,2.055138e-01,1.000000e+00,1317,1000
5,2.479544e-01,7.717598e-01,1.487726e-03,1.470566e-02,2.247331e-01,2.297104e-01,2.850737e-02,5.273438e-01,4033,1000
4,6.633499e-02,1.115202e-01,3.316750e-04,2.932549e-03,6.330458e-02,6.098026e-02,2.904506e-03,4.760742e-02,15075,1000
3,1.623219e-02,2.025598e-02,1.623219e-05,5.494505e-04,1.582664e-02,1.530342e-02,3.958436e-04,4.403114e-03,61606,1000
2,3.676795e-03,4.115797e-03,0.000000e+00,9.155832e-05,3.658411e-03,3.657939e-03,1.845148e-05,3.663003e-04,271976,1000
1,7.137570e-04,7.666358e-04,0.000000e+00,1.144427e-05,7.137570e-04,7.323027e-04,0.000000e+00,2.288888e-05,1401037,1000

